The SQUALO project (Star formation in QUiescent And Luminous Objects) I: clump-fed accretion mechanism in high-mass star-forming objects

The formation mechanism of the most massive stars is far from completely understood. It is still unclear if the formation is core-fed or clump-fed, i.e. if the process is an extension of what happens in low-mass stars, or if the process is more dynamical such as a continuous, multi-scale accretion from the gas at parsec (or even larger) scales. In this context we introduce the SQUALO project, an ALMA 1.3 mm and 3 mm survey designed to investigate the properties of 13 massive clumps selected at various evolutionary stages, with the common feature that they all show evidence for accretion at the clump scale. In this work we present the results obtained from the 1.3 mm continuum data. Our observations identify 55 objects with masses in the range 0.4 <~ M <~ 309 M_sun, with evidence that the youngest clumps already present some degree of fragmentation. The data show that physical properties such as mass and surface density of the fragments and their parent clumps are tightly correlated. The minimum distance between fragments decreases with evolution, suggesting a dynamical scenario in which massive clumps first fragment under the influence of non-thermal motions driven by the competition between turbulence and gravity. With time gravitational collapse takes over and the fragments organize themselves into more thermally supported objects while continuing to accrete from their parent clump. Finally, one source does not fragment, suggesting that the support of other mechanisms (such as magnetic fields) is crucial only in specific star-forming regions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
